Leveraging Vision Language Models for Specialized Agricultural Tasks

As Vision Language Models (VLMs) become increasingly accessible to farmers and agricultural experts, there is a growing need to evaluate their potential in specialized tasks. We present AgEval, a comprehensive benchmark for assessing VLMs' capabilities in plant stress phenotyping, offering a solution to the challenge of limited annotated data in agriculture. Our study explores how general-purpose VLMs can be leveraged for domain-specific tasks with only a few annotated examples, providing insights into their behavior and adaptability. AgEval encompasses 12 diverse plant stress phenotyping tasks, evaluating zero-shot and few-shot in-context learning performance of state-of-the-art models including Claude, GPT, Gemini, and LLaVA. Our results demonstrate VLMs' rapid adaptability to specialized tasks, with the best-performing model showing an increase in F1 scores from 46.24% to 73.37% in 8-shot identification. To quantify performance disparities across classes, we introduce metrics such as the coefficient of variation (CV), revealing that VLMs' training impacts classes differently, with CV ranging from 26.02% to 58.03%. We also find that strategic example selection enhances model reliability, with exact category examples improving F1 scores by 15.38% on average. AgEval establishes a framework for assessing VLMs in agricultural applications, offering valuable benchmarks for future evaluations. Our findings suggest that VLMs, with minimal few-shot examples, show promise as a viable alternative to traditional specialized models in plant stress phenotyping, while also highlighting areas for further refinement. Results and benchmark details are available at: https://github.com/arbab-ml/AgEval

==> OTHER_FILES/WACV-Round2-reviews.txt <==
Reviewer #1-----------------------------------------------------
Questions
1. Paper Summary. In a few sentences, describe the key ideas, results, findings, and significance as claimed by the paper’s authors.
This paper explored the utility of vision-language models (VLMs) for downstream agricultural tasks, particularly plant phenotyping. The basic approach utilized for downstream tasks was in the context of few-shot learning. The main contributions include:
(i) The creation of a curated benchmark dataset: The data is drawn from 12 different sources and spans all primary phenotyping tasks of identification, classification, and quantification, (ii) Few-shot prompt performance evaluation: This was conducted on three commercial VLMs, two cheaper VLMs, and one open-source VLM using several performance metrics.
The paper is well-written, with useful analyses and results for the agriculture community. This is an applied work, it does not offer any methodological contributions.
2. Strengths. Consider, among others, the significance of critical ideas, validation, writing quality, and data contribution. Explain clearly why these aspects of the paper are valuable.
(1) Consideration of the state of the VLMs for experimentation
(2) Good set of performance metrics
(3) Good summary of findings
3. Weaknesses. Clearly explain why these are weak aspects of the paper, e.g., why a specific prior work has already demonstrated the key contributions, why the experiments are insufficient to validate the claims, etc.
(1) Very applied work
(2) No comparison with other downstream approaches
4. Recommendation. Rate the paper as it stands now.
Borderline Accept
5. Justification. Be specific: What are the most critical factors in your rating?
The paper offers a few-shot prompt-based in-context learning approach over several foundation models for agriculture phenotyping tasks. The paper is well-written. The authors conducted a comprehensive set of experiments and provided a good summary of the results. The curated dataset they created may be useful to the community. However, the work is highly applied and did not consider other downstream approaches for using VLMs. There are minor issues with references to tables and figures in the supplementary materials. Adding a prefix, such as "Supplementary Table X" would help to clarify these references.
6. Best Paper Candidate
Not award candidate

TODOs from Review: 
-None


-----------------------------------------------------
Reviewer #2
Questions
1. Paper Summary. In a few sentences, describe the key ideas, results, findings, and significance as claimed by the paper’s authors.
This paper describes the work AgEval, benchmarking SOTA multimodal vision language models (VLMs) for agricultural scenarios. This paper organizes curated datasets for the various tasks related to identification, classification, and quantification. Through the in-context zero or few-shot learning experiments, the paper quantitatively compares the performance of SOTA VLMs for those tasks.
2. Strengths. Consider, among others, the significance of critical ideas, validation, writing quality, and data contribution. Explain clearly why these aspects of the paper are valuable.
- A major challenge of agricultural CV applications is the difficulty of preparing training datasets, where we often need different datasets for different varieties of species/environments. VLMs or other foundation models should have strong potential for this area, and evaluating those for actual tasks would be very useful for the community.

- The paper tested both zero-shot scenarios and in-context few-shot scenarios, both of which are reasonable.

- Although this work does not provide a new dataset, the curated set of datasets would be helpful for future researchers.
3. Weaknesses. Clearly explain why these are weak aspects of the paper, e.g., why a specific prior work has already demonstrated the key contributions, why the experiments are insufficient to validate the claims, etc.
- A potential interest of readers may be laid in the comparisons of VLMs with existing domain-specific solutions, which this paper lacks. Without those, we cannot judge how well VLMs do (or not well), so it would be important to show fair comparisons with those SOTA domain-specific methods. I would say it is okay (or even interesting) that the VLMs cannot achieve SOTA performance, which would be rather a source of important discussions and findings.
4. Recommendation. Rate the paper as it stands now.
Weak Reject
5. Justification. Be specific: What are the most critical factors in your rating?
The overall feeling of this work is positive; this work would be interesting and useful for the community. However, it should require comparisons and discussions with current domain-specific solutions.
6. Best Paper Candidate
Not award candidate


TODOs from Review: 
- To address the concern of of domain-specific solutions, we do pressent the table (Table S2) which includes the performance on domain specific solutions, but I believe readers are having hard time to nativate to it, as Reviewer 1 pointed out, ("Adding a prefix, such as "Supplementary Table X" would help to clarify these references"). And to address the authors comment on "would say it is okay (or even interesting) that the VLMs cannot achieve SOTA performance", we can add additional commentary in the discussion section, where we bring some ofthese numbers from Table S2 to draw a comparision with VLM performance. 

-----------------------------------------------------
Reviewer #3
Questions
1. Paper Summary. In a few sentences, describe the key ideas, results, findings, and significance as claimed by the paper’s authors.
In this paper, the authors present their work on using vision language models (VLMs) for agricultural tasks. Specifically, this paper presents AgEval, a benchmark comparing the performance of six top-of-the-line vision language models(VLMs) when applied to plant stress phenotyping across a range of datasets and tasks. The paper begins by motivating the agricultural need, the utility of plant phenotyping stress tasks, the ascendancy of machine learning and computer vision techniques, and the current popularity of vision language models. The paper, therefore, studies how VLMs do when applied to domain-specific plant phenotyping tasks. The paper lists its key contributions. The paper groups plant phenotyping stress tasks into Identification, Classification, and Quantification. For each of these, the paper gathers real-world datasets: seven for Identification focused on seed morphology variations due to stresses( three datasets), foliar diseases(2 datasets), and pests(2 datasets); three for Classification focused on disease severity(2 datasets) and stress tolerance( 1 dataset); and two for Quantification focused on pests(1 dataset) and disease( 1 dataset) for a total of 12 datasets. The paper evaluates six multimodal VLMS: GPT-4o, Claude 3.5 Sonnet, Gemini 1.5. Pro, Claude 3 Haiku, Gemini 1.5 Flash, and LLaVA v1.6 34B, and evaluates them both when they are used zero-shot and few-shot( providing 1, 2, 4, and 8-shot examples). 8-shot learning is also referred to as full-shot. The paper defines some performance metrics: F1, normalized mean absolute error(NMAE), Mean Reciprocal Rank(MRR), and Coefficient of Variation (CV). Next, the paper presents results across all these metrics for all models and all datasets, as well as for both zero-shot and few-shot examples. The results show that the various VLMs have differing strengths depending on the tasks, whether examples are provided, and how many examples are provided. Additionally, it suggests that some models are more consistent across classes and datasets for a task. The paper summarizes its key findings and concludes by summarizing the study and providing possible directions for future work.
2. Strengths. Consider, among others, the significance of critical ideas, validation, writing quality, and data contribution. Explain clearly why these aspects of the paper are valuable.
The paper is excellent in its presentation and the clarity of its concepts. The problem is well motivated: VLMs have much promise for agricultural tasks, but we should systematically compare how well they do across a variety of real-world tasks and datasets. There is no separate review section, but generally, the paper cites prior works as it sets up the problem, datasets, models, and metrics. The range of tasks, metrics, and real-world datasets is impressive, and the Supplementary section also provides even more information about the datasets, metrics, and results. Additionally, the authors present both zero-shot and few-shot performance. This is great for agriculturists interested in these models who want to estimate how much work may be needed to attain their desired downstream results. The paper’s results, provided at the granular level as they were, show that no model is one-size-fits-all with maximum performance on every single task but also enable practitioners to have a starting point on what models may be best for their tasks. The paper also discusses the results, including why models performed better or worse on some datasets. AgEval is a vital benchmark that others in the field can build on, but it also shows how to build similar benchmarks for other agricultural tasks.
3. Weaknesses. Clearly explain why these are weak aspects of the paper, e.g., why a specific prior work has already demonstrated the key contributions, why the experiments are insufficient to validate the claims, etc.
The paper, in its current form, is strong. However, here are a few suggestions for improvement.

First, in some tables, e.g., Table 1 and Table 2, it would be good to have averages presented, e.g., a column of averages across all I tasks and another across all CQ tasks, and a row of averages across all models for each task under I and another across all models for each task under CQ. Some of these are referred to in other parts of the text or even used in other calculations, for example, in Table 3, but it would have been good to see them presented in their initial tables as well.

Related to the last point, the authors should doublecheck their calculations and results. For example, in Table 3-Bullseye Shots-8-shot, the results presented seem incorrect. Even after removing the LLaVA v1.6 results from Table 2a and taking the average of the F1 score from the other models, averages are 80.45, 47.56, 63.58, 73.94, 26.18, 75.06, and 38.08 and subtracting the averages presented in the first column of Table 3 (0-shot) from these do not seem to give the values presented in the Bullseye Shots 8-shot column. Doublechecking the 1-shot, 2-shot, and 4-shot columns is impossible since their initial values were not included in the paper or supplementary. It is suggested that the authors include these values, maybe in the Supplementary, but also that they generally go over their calculations.

Lastly, the authors should include a citation(s) for the statements on lines 89-94.
4. Recommendation. Rate the paper as it stands now.
Strong Accept
5. Justification. Be specific: What are the most critical factors in your rating?
VLMs are currently very popular, and many researchers are either looking to apply or already applying them in one form or another. This paper compares the more popular and best-performing VLMs in the specific field of plant stress phenotyping across varying tasks, datasets, and metrics. This study can significantly benefit general agriculture and plant phenotyping fields and real-world practitioners.
6. Best Paper Candidate
Possibly award candidate


TODOs from Review: 
-In Table 1 and 2, add column of averages across all I tasks and another across all CQ tasks.
- Regarding the author's concern about, "doublecheck calculations", the average in Table 3 -Bullseye Shots-8-shot, is ACTUALLY , not the overall average (since the overall aveage includes both bullsye and non-bullsye i.e. basically every shot). But DEFINITELY, Do double check numbers again once. 

#-----------------------------------------------------
Reviewer #4
Questions
1. Paper Summary. In a few sentences, describe the key ideas, results, findings, and significance as claimed by the paper’s authors.
This paper evaluates six VLMs on a large range of disease-related vision tasks. The paper is well written and provides an excellent introduction and context to the challenges of agricultural analysis tasks, and motivates the use of VLMs due to the common problem of having access to few labeled examples. In additional to reporting task-specific metrics, the paper also analyzes the importance of relevant examples and the consistency of VLM performance across tasks. Overall VLM performance is variable across tasks, limiting the ability to provide clear recommendations, however the paper includes a nice discussion and some interpretation of the results. Overall this is a high quality paper and a nice contribution to the agricultural sub-domain with implications for other domains that include specialized tasks.
2. Strengths. Consider, among others, the significance of critical ideas, validation, writing quality, and data contribution. Explain clearly why these aspects of the paper are valuable.
In addition to task-specific metrics a ranking metric is also utilized which strengthens the presented results. The figures are clear and well prepared. A range of VLMs with diverse characteristics (large, smaller, open-source) are evaluated. A large number of tasks were also curated, organized, described and nicely depicted in Figure 1. The large number of tasks have also been organized into an evaluation benchmark dataset.
3. Weaknesses. Clearly explain why these are weak aspects of the paper, e.g., why a specific prior work has already demonstrated the key contributions, why the experiments are insufficient to validate the claims, etc.

1. The introduction of a “bullseye shot” could be motivated and explained better. It is not clear to me that this metric and the derived F1 scores (equations 13, 14) “quantifies the performance impact of having relevant examples” [Added to review]

2. The performance of the different VLMs is not consistent across that datasets making it difficult to draw conclusions or recommendations about which VLM to deploy for agricultural tasks. [That's a general limitation]

3. Non-VLM baselines are not reported therefore it is difficult to assess the absolute performance of the VLMs relative to the best task-specific model. Perhaps few-shot or many-shot fine tuning could be used as a baseline, or just reporting the SOTA results on each task from the literature (even if as an upper limit on expected performance). 

4. It’s not clear how variation in prompts affect VLM performance, and how much prompt engineering was required to arrive at the presented results. [out of scope of this paper]

5. The statement “in-context learning capability with a few examples, not fine-tuning in a few-shot manner” could be expanded on to aid understanding for readers not familiar with VLMs.

6. Table 1: ordering of the methods is different from (a) and (b). (Optional) It would be also helpful to annotate the table to remind the reader about which models are SOTA vs. Light-weight vs. Open-source
4. Recommendation. Rate the paper as it stands now.
Weak Accept
5. Justification. Be specific: What are the most critical factors in your rating?
Overall this is a reasonably well executed analysis of VLMs and provides interesting auxiliary results related to example relevance and performance consistency. While some limitation exists, these are general limitations for the analysis and interpretability of VLMs. It would be helpful to ground the VLM performance relative to the accuracy of the best performing task-specific non-VLM models for each task in order to help motivate readers to adopt VLMs for agricultural tasks.
6. Best Paper Candidate
Possibly award candidate

TODOs from Review: 
- Add more intuitive explaination, in the start of "bullsye shot"
- Same as reviewer 2, They also didn't find the domin-specific/ non-vlm baselines. It'll be addressed.
- Add explaination of what is few-shot , for general readers.
- Clarify order in Table 1 (mention that it was sorted wrt to the overall performance average). 
